Generalized Derangetropy Functionals for Modeling Cyclical Information Flow

This paper introduces a framework for modeling cyclical and feedback-driven information flow through a generalized family of entropy-modulated transformations called derangetropy functionals. Unlike scalar and static entropy measures such as Shannon entropy, these functionals act directly on probability densities and provide a topographical representation of information structure across the support of the distribution. The framework captures periodic and self-referential aspects of information distribution and encodes them through functional operators governed by nonlinear differential equations. When applied recursively, these operators induce a spectral diffusion process governed by the heat equation, leading to convergence toward a Gaussian characteristic function. This convergence theorem provides a unified analytical foundation for describing the long-term dynamics of information under cyclic modulation. The proposed framework offers new tools for analyzing the temporal evolution of information in systems characterized by periodic structure, stochastic feedback, and delayed interaction, with applications in artificial neural networks, communication theory, and non-equilibrium statistical mechanics.

==> Figures/Unif_2.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \def\mathdefault#1{#1}
%%   \everymath=\expandafter{\the\everymath\displaystyle}
%%   
%%   \makeatletter\@ifpackageloaded{underscore}{}{\usepackage[strings]{underscore}}\makeatother
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.448667in}{1.544745in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.448667in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.448667in}{1.544745in}}%
\pgfpathlineto{\pgfqpoint{-0.000000in}{1.544745in}}%
\pgfpathlineto{\pgfqpoint{-0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.186807in}{0.258950in}}%
\pgfpathlineto{\pgfqpoint{2.261860in}{0.258950in}}%
\pgfpathlineto{\pgfqpoint{2.261860in}{1.444745in}}%
\pgfpathlineto{\pgfqpoint{0.186807in}{1.444745in}}%
\pgfpathlineto{\pgfqpoint{0.186807in}{0.258950in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.186807in}{0.258950in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.186807in,y=0.161728in,,top]{\color{textcolor}{\rmfamily\fontsize{5.000000}{6.000000}\selectfont\catcode`\^=\active\def^{\ifmmode\sp\else\^{}\fi}\catcode`\%=\active\def%{\%}$\mathdefault{0.00}$}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.705570in}{0.258950in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.705570in,y=0.161728in,,top]{\color{textcolor}{\rmfamily\fontsize{5.000000}{6.000000}\selectfont\catcode`\^=\active\def^{\ifmmode\sp\else\^{}\fi}\catcode`\%=\active\def%{\%}$\mathdefault{0.25}$}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.224334in}{0.258950in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.224334in,y=0.161728in,,top]{\color{textcolor}{\rmfamily\fontsize{5.000000}{6.000000}\selectfont\catcode`\^=\active\def^{\ifmmode\sp\else\^{}\fi}\catcode`\%=\active\def%{\%}$\mathdefault{0.50}$}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.743097in}{0.258950in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.743097in,y=0.161728in,,top]{\color{textcolor}{\rmfamily\fontsize{5.000000}{6.000000}\selectfont\catcode`\^=\active\def^{\ifmmode\sp\else\^{}\fi}\catcode`\%=\active\def%{\%}$\mathdefault{0.75}$}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.261860in}{0.258950in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.261860in,y=0.161728in,,top]{\color{textcolor}{\rmfamily\fontsize{5.000000}{6.000000}\selectfont\catcode`\^=\active\def^{\ifmmode\sp\else\^{}\fi}\catcode`\%=\active\def%{\%}$\mathdefault{1.00}$}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.186807in}{0.258950in}}{\pgfqpoint{2.075053in}{1.185795in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.188882in}{1.370349in}}%
\pgfpathlineto{\pgfqpoint{0.193032in}{1.193592in}}%
\pgfpathlineto{\pgfqpoint{0.197182in}{1.111405in}}%
\pgfpathlineto{\pgfqpoint{0.203407in}{1.035787in}}%
\pgfpathlineto{\pgfqpoint{0.209632in}{0.984552in}}%
\pgfpathlineto{\pgfqpoint{0.217933in}{0.934653in}}%
\pgfpathlineto{\pgfqpoint{0.228308in}{0.888372in}}%
\pgfpathlineto{\pgfqpoint{0.238683in}{0.852476in}}%
\pgfpathlineto{\pgfqpoint{0.251133in}{0.817876in}}%
\pgfpathlineto{\pgfqpoint{0.263584in}{0.789420in}}%
\pgfpathlineto{\pgfqpoint{0.278109in}{0.761557in}}%
\pgfpathlineto{\pgfqpoint{0.294710in}{0.734700in}}%
\pgfpathlineto{\pgfqpoint{0.313385in}{0.709045in}}%
\pgfpathlineto{\pgfqpoint{0.334136in}{0.684656in}}%
\pgfpathlineto{\pgfqpoint{0.356961in}{0.661526in}}%
\pgfpathlineto{\pgfqpoint{0.381862in}{0.639609in}}%
\pgfpathlineto{\pgfqpoint{0.408838in}{0.618838in}}%
\pgfpathlineto{\pgfqpoint{0.439963in}{0.597823in}}%
\pgfpathlineto{\pgfqpoint{0.473164in}{0.578107in}}%
\pgfpathlineto{\pgfqpoint{0.510515in}{0.558524in}}%
\pgfpathlineto{\pgfqpoint{0.552016in}{0.539294in}}%
\pgfpathlineto{\pgfqpoint{0.597667in}{0.520565in}}%
\pgfpathlineto{\pgfqpoint{0.649544in}{0.501717in}}%
\pgfpathlineto{\pgfqpoint{0.707645in}{0.483044in}}%
\pgfpathlineto{\pgfqpoint{0.771972in}{0.464753in}}%
\pgfpathlineto{\pgfqpoint{0.844599in}{0.446495in}}%
\pgfpathlineto{\pgfqpoint{0.925526in}{0.428536in}}%
\pgfpathlineto{\pgfqpoint{1.014753in}{0.411068in}}%
\pgfpathlineto{\pgfqpoint{1.114356in}{0.393894in}}%
\pgfpathlineto{\pgfqpoint{1.224334in}{0.377232in}}%
\pgfpathlineto{\pgfqpoint{1.346762in}{0.360994in}}%
\pgfpathlineto{\pgfqpoint{1.481640in}{0.345408in}}%
\pgfpathlineto{\pgfqpoint{1.628969in}{0.330657in}}%
\pgfpathlineto{\pgfqpoint{1.790823in}{0.316731in}}%
\pgfpathlineto{\pgfqpoint{1.967203in}{0.303840in}}%
\pgfpathlineto{\pgfqpoint{2.156033in}{0.292292in}}%
\pgfpathlineto{\pgfqpoint{2.259785in}{0.286824in}}%
\pgfpathlineto{\pgfqpoint{2.259785in}{0.286824in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.186807in}{0.258950in}}{\pgfqpoint{2.075053in}{1.185795in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.186807in}{0.258950in}}%
\pgfpathlineto{\pgfqpoint{0.197182in}{0.253886in}}%
\pgfpathlineto{\pgfqpoint{0.210381in}{0.248950in}}%
\pgfpathmoveto{\pgfqpoint{2.238286in}{0.248950in}}%
\pgfpathlineto{\pgfqpoint{2.257710in}{0.256629in}}%
\pgfpathlineto{\pgfqpoint{2.259785in}{0.257678in}}%
\pgfpathlineto{\pgfqpoint{2.259785in}{0.257678in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.186807in}{0.258950in}}{\pgfqpoint{2.075053in}{1.185795in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.188882in}{0.699409in}}%
\pgfpathlineto{\pgfqpoint{0.193032in}{0.524667in}}%
\pgfpathlineto{\pgfqpoint{0.197182in}{0.444262in}}%
\pgfpathlineto{\pgfqpoint{0.203407in}{0.371085in}}%
\pgfpathlineto{\pgfqpoint{0.209632in}{0.322109in}}%
\pgfpathlineto{\pgfqpoint{0.217933in}{0.275024in}}%
\pgfpathlineto{\pgfqpoint{0.223851in}{0.248950in}}%
\pgfpathmoveto{\pgfqpoint{2.224816in}{0.248950in}}%
\pgfpathlineto{\pgfqpoint{2.232809in}{0.285438in}}%
\pgfpathlineto{\pgfqpoint{2.239035in}{0.322109in}}%
\pgfpathlineto{\pgfqpoint{2.245260in}{0.371085in}}%
\pgfpathlineto{\pgfqpoint{2.251485in}{0.444262in}}%
\pgfpathlineto{\pgfqpoint{2.255635in}{0.524667in}}%
\pgfpathlineto{\pgfqpoint{2.257710in}{0.588937in}}%
\pgfpathlineto{\pgfqpoint{2.259785in}{0.699409in}}%
\pgfpathlineto{\pgfqpoint{2.259785in}{0.699409in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.186807in}{0.258950in}}%
\pgfpathlineto{\pgfqpoint{0.186807in}{1.444745in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.261860in}{0.258950in}}%
\pgfpathlineto{\pgfqpoint{2.261860in}{1.444745in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.186807in}{0.258950in}}%
\pgfpathlineto{\pgfqpoint{2.261860in}{0.258950in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.186807in}{1.444745in}}%
\pgfpathlineto{\pgfqpoint{2.261860in}{1.444745in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

